Data-driven Verification of Procedural Programs with Integer Arrays

We address the problem of verifying automatically procedural programs manipulating parametric-size arrays of integers, encoded as a constrained Horn clauses solving problem. We propose a new algorithmic method for synthesizing loop invariants and procedure pre/post-conditions represented as universally quantified first-order formulas constraining the array elements and program variables. We adopt a data-driven approach that extends the decision tree Horn-ICE framework to handle arrays. We provide a powerful learning technique based on reducing a complex classification problem of vectors of integer arrays to a simpler classification problem of vectors of integers. The obtained classifier is generalized to get universally quantified invariants and procedure pre/post-conditions. We have implemented our method and shown its efficiency and competitiveness w.r.t. state-of-the-art tools on a significant benchmark.

==> results.csv <==
programs,tapis,spacer,prophic3,diffy,vajra,ultimate-automizer,freqhorn
array_doub_access_init_const.c,2.83,0.13,1.0,299.00,299.00,299.00,0.29
array_init_nondet_vars.c,6.31,0.12,1.06,0.12,0.13,299.00,0.19
array_init_pair_sum_const.c,299.00,0.37,4.47,0.13,0.13,299.00,0.5
array_init_pair_symmetr.c,299.00,0.23,3.5,0.15,0.15,299.00,0.38
array_init_pair_symmetr2.c,299.00,0.25,3.0,0.15,0.15,299.00,1.35
array_init_var_plus_ind.c,3.78,299.00,0.48,299.00,0.17,299.00,299.00
array_init_var_plus_ind2.c,299.00,299.00,0.63,299.00,0.18,299.00,299.00
array_init_var_plus_ind3.c,252.33,299.00,0.81,299.00,0.16,299.00,299.00
array_min_and_copy_shift_sum_add.c,299.00,299.00,299.00,0.15,0.16,299.00,1.75
array_tiling_poly6.c,3.5,299.00,299.00,0.13,0.13,299.00,299.00
array_tiling_tcpy.c,1.83,4.39,10.99,0.11,299.00,299.00,0.34
array_tripl_access_init_const.c,1.76,0.14,2.3,299.00,299.00,299.00,0.42
data_structures_set_multi_proc_ground-1.c,299.00,0.42,3.69,699.00,699.00,13.76,299.00
data_structures_set_multi_proc_ground-2.c,299.00,0.41,299.00,699.00,699.00,299.00,299.00
data_structures_set_multi_proc_trivial_ground.c,299.00,299.00,0.84,699.00,699.00,8.97,299.00
sanfoundry_02_ground.c,4.43,299.00,9.16,699.00,699.00,299.00,299.00
sanfoundry_10_ground.c,4.05,299.00,5.74,699.00,699.00,299.00,299.00
sanfoundry_24-1.c,0.28,0.11,0.04,699.00,699.00,9.71,0.28
sanfoundry_24-2.c,1.17,0.13,0.04,699.00,699.00,9.7,299.00
sanfoundry_27_ground.c,0.48,0.12,22.64,0.17,0.18,299.00,0.25
sorting_bubblesort_2_ground.c,1.83,0.13,3.48,699.00,699.00,10.18,299.00
sorting_bubblesort_ground-1.c,1.69,299.00,299.00,699.00,699.00,299.00,299.00
sorting_bubblesort_ground-2.c,1.62,0.13,3.47,699.00,699.00,10.11,299.00
sorting_selectionsort_2_ground.c,2.11,299.00,3.95,699.00,699.00,29.17,299.00
sorting_selectionsort_ground-1.c,4.91,299.00,299.00,699.00,699.00,299.00,299.00
sorting_selectionsort_ground-2.c,5.63,299.00,299.00,699.00,699.00,299.00,299.00
standard_allDiff2_ground.c,1.55,0.13,0.51,699.00,699.00,10.46,299.00
standard_compare_ground.c,0.42,0.13,1.06,0.18,0.19,299.00,0.2
standard_compareModified_ground.c,78.77,299.00,1.65,0.17,0.18,299.00,0.24
standard_copy1_ground-1.c,0.42,0.12,0.8,0.13,0.14,299.00,0.19
standard_copy1_ground-2.c,1.05,0.11,0.25,0.14,0.15,8.8,299.00
standard_copy2_ground-1.c,299.00,0.13,0.6,0.15,0.16,9.01,299.00
standard_copy2_ground-2.c,3.27,0.26,3.51,0.15,0.16,299.00,0.35
standard_copy3_ground-1.c,299.00,0.35,299.00,0.18,0.19,299.00,0.67
standard_copy3_ground-2.c,299.00,0.15,1.96,0.18,0.19,9.26,299.00
standard_copy4_ground-1.c,299.00,0.45,30.56,0.21,0.22,299.00,1.19
standard_copy4_ground-2.c,299.00,0.18,2.44,0.21,0.21,9.34,299.00
standard_copy5_ground-1.c,299.00,0.52,299.00,0.24,0.26,299.00,2.01
standard_copy5_ground-2.c,299.00,0.22,5.68,0.24,0.25,9.64,299.00
standard_copy6_ground-1.c,299.00,0.27,7.53,0.27,0.29,9.91,299.00
standard_copy6_ground-2.c,299.00,0.76,299.00,0.28,0.3,299.00,3.12
standard_copy7_ground-1.c,299.00,0.33,11.62,0.32,0.34,9.99,299.00
standard_copy7_ground-2.c,299.00,0.82,299.00,0.33,0.36,299.00,4.75
standard_copy8_ground-1.c,299.00,1.23,299.00,0.39,0.42,299.00,6.72
standard_copy8_ground-2.c,299.00,0.4,17.99,0.37,0.4,10.14,299.00
standard_copy9_ground-1.c,299.00,0.48,25.84,0.52,0.55,10.47,299.00
standard_copy9_ground-2.c,299.00,1.23,299.00,0.46,0.49,299.00,9.44
standard_copyInit_ground.c,3.59,0.16,3.51,0.12,0.14,299.00,0.31
standard_find_ground-1.c,0.77,0.12,0.88,699.00,699.00,46.99,5.25
standard_find_ground-2.c,0.37,0.12,0.54,699.00,699.00,57.15,14.15
standard_init1_ground-1.c,2.17,0.11,0.08,0.1,0.11,8.0,299.00
standard_init1_ground-2.c,0.32,0.12,7.01,0.11,0.12,13.58,0.17
standard_init2_ground-1.c,5.3,0.14,0.2,0.12,0.12,7.97,299.00
standard_init2_ground-2.c,0.8,0.13,0.59,0.12,0.14,50.25,0.31
standard_init3_ground-1.c,93.15,0.16,0.23,0.13,0.16,8.07,299.00
standard_init3_ground-2.c,1.29,0.13,1.59,0.13,0.15,37.36,0.44
standard_init4_ground-1.c,299.00,0.17,0.82,0.14,0.15,8.18,299.00
standard_init4_ground-2.c,2.49,0.14,8.78,0.15,0.17,20.82,0.69
standard_init5_ground-1.c,0.59,0.15,2.26,0.17,0.18,299.00,0.99
standard_init5_ground-2.c,239.98,0.22,0.59,0.16,0.18,8.35,299.00
standard_init6_ground-1.c,299.00,0.26,2.18,0.18,0.19,8.4,299.00
standard_init6_ground-2.c,0.64,0.15,5.45,0.2,0.21,64.17,1.37
standard_init7_ground-1.c,299.00,0.31,1.32,0.21,0.22,8.39,299.00
standard_init7_ground-2.c,0.7,0.17,9.56,0.23,0.24,299.00,1.95
standard_init8_ground-1.c,299.00,0.36,1.84,0.23,0.25,8.49,299.00
standard_init8_ground-2.c,1.28,0.18,7.78,0.26,0.29,53.67,2.72
standard_init9_ground-1.c,299.00,0.43,10.55,0.27,0.28,8.54,299.00
standard_init9_ground-2.c,0.77,0.19,11.93,0.3,0.33,77.54,3.12
standard_maxInArray_ground.c,0.46,0.12,0.64,0.16,0.17,299.00,0.23
standard_minInArray_ground-1.c,1.51,0.11,0.19,0.15,0.16,8.94,299.00
standard_minInArray_ground-2.c,0.6,0.12,0.54,0.15,0.17,299.00,0.25
standard_palindrome_ground.c,0.51,299.00,6.22,0.13,299.00,299.00,0.18
standard_partial_init_ground.c,299.00,299.00,299.00,699.00,699.00,299.00,299.00
standard_partition_ground-1.c,282.17,299.00,8.67,699.00,699.00,23.7,299.00
standard_partition_ground-2.c,17.77,0.17,8.92,699.00,699.00,299.00,299.00
standard_partition_original_ground.c,299.00,299.00,10.03,699.00,699.00,299.00,299.00
standard_password_ground.c,0.4,0.13,3.8,0.18,0.2,299.00,0.21
standard_reverse_ground.c,0.55,0.13,73.85,699.00,699.00,299.00,0.19
standard_running-1.c,2.46,0.1,0.47,0.2,0.22,12.95,299.00
standard_running-2.c,18.71,0.1,299.00,0.24,0.26,299.00,299.00
standard_sentinel-1.c,299.00,299.00,0.33,699.00,699.00,299.00,0.23
standard_sentinel-2.c,0.93,299.00,0.33,699.00,699.00,299.00,0.22
standard_seq_init_ground.c,0.71,0.12,2.83,0.12,0.13,39.14,0.21
standard_strcmp_ground.c,1.65,0.14,265.52,0.18,0.2,299.00,299.00
standard_strcpy_ground-1.c,1.67,0.13,1.58,699.00,699.00,126.84,136.01
standard_strcpy_original-2.c,299.00,299.00,299.00,699.00,699.00,299.00,299.00
standard_two_index_01.c,2.31,299.00,5.79,699.00,699.00,299.00,299.00
standard_two_index_02.c,299.00,299.00,299.00,699.00,699.00,299.00,299.00
standard_two_index_03.c,299.00,299.00,299.00,699.00,699.00,299.00,299.00
standard_two_index_04.c,299.00,299.00,227.72,699.00,699.00,299.00,299.00
standard_two_index_05.c,299.00,299.00,299.00,699.00,699.00,299.00,299.00
standard_two_index_06.c,299.00,299.00,299.00,699.00,699.00,299.00,299.00
standard_two_index_07.c,299.00,299.00,40.18,699.00,699.00,299.00,299.00
standard_two_index_08.c,299.00,299.00,299.00,699.00,699.00,299.00,299.00
standard_two_index_09.c,299.00,299.00,284.04,699.00,699.00,299.00,299.00
standard_vector_difference_ground.c,248.69,0.13,1.5,0.15,0.17,299.00,0.2
array_assert_loop_dep.c,5.67,0.21,1.19,699.00,699.00,11.02,299.00
array_monotonic.c,299.00,299.00,299.00,0.15,0.16,299.00,299.00
array_mul_init.c,299.00,4.49,299.00,699.00,699.00,299.00,0.48
array_ptr_single_elem_init-2.c,299.00,0.16,299.00,699.00,699.00,8.75,299.00
array_range_init.c,2.0,0.13,299.00,0.14,0.16,17.28,299.00
array_shadowinit.c,0.7,0.17,1.91,699.00,699.00,299.00,0.24
array_single_elem_init.c,272.41,0.15,1.2,699.00,699.00,8.99,299.00
check_removal_from_set_after_insertion.c,299.00,299.00,299.00,699.00,699.00,299.00,299.00
partial_lesser_bound-1.c,0.5,299.00,3.65,0.11,0.13,299.00,0.34
copysome1-1.c,5.84,0.2,1.15,0.14,0.16,299.00,299.00
copysome1-2.c,20.66,0.13,0.84,0.17,0.19,12.21,299.00
copysome2-1.c,299.00,3.17,6.31,0.26,0.29,299.00,299.00
copysome2-2.c,299.00,0.16,2.11,0.23,0.25,11.9,299.00
mbpr2.c,12.69,299.00,299.00,699.00,699.00,299.00,299.00
mbpr3.c,299.00,299.00,299.00,699.00,699.00,299.00,299.00
mbpr4.c,299.00,299.00,299.00,699.00,699.00,299.00,299.00
mbpr5.c,299.00,299.00,299.00,699.00,699.00,299.00,299.00
nr2.c,299.00,0.71,4.76,699.00,699.00,299.00,299.00
nr3.c,299.00,0.37,80.9,699.00,699.00,299.00,299.00
nr4.c,299.00,0.75,299.00,699.00,699.00,299.00,299.00
nr5.c,299.00,0.98,299.00,699.00,699.00,299.00,299.00
pr2.c,15.3,0.22,1.28,699.00,699.00,299.00,299.00
pr3.c,8.48,0.21,13.55,699.00,699.00,299.00,299.00
pr4.c,299.00,0.34,14.16,699.00,699.00,299.00,299.00
pr5.c,0.62,299.00,77.42,699.00,699.00,299.00,299.00
array-argmin-bwd.c,1.02,0.18,299.00,699.00,699.00,299.00,299.00
array-argmax-both.c,6.94,0.78,3.95,699.00,699.00,299.00,299.00
array-is-subarray-at-fwd.c,1.38,0.14,100.59,699.00,699.00,299.00,299.00
array-max-bwd.c,0.85,299.00,299.00,699.00,699.00,299.00,299.00
array-partial-init-0-bwd.c,0.91,0.14,2.65,699.00,699.00,226.23,299.00
array-find-strong-spec-bwd.c,6.83,299.00,1.88,699.00,699.00,299.00,299.00
array-argmin-both.c,8.49,1.96,299.00,699.00,699.00,299.00,299.00
array-merge.c,299.00,299.00,299.00,699.00,699.00,299.00,299.00
array-find-strong-spec-fwd.c,2.02,299.00,0.97,0.24,0.26,299.00,299.00
array-partial-init-0-fwd.c,0.69,0.13,1.66,699.00,699.00,65.98,0.18
array-max-fwd.c,0.42,0.12,0.79,0.16,0.17,299.00,0.25
array-find-both.c,1.51,0.15,0.33,699.00,699.00,18.07,299.00
array-copy-both.c,0.4,0.26,3.34,699.00,699.00,299.00,299.00
array-argmin-fwd.c,1.53,0.12,1.61,699.00,699.00,299.00,0.21
array-compare-both.c,0.64,0.95,299.00,699.00,699.00,299.00,299.00
array-init-0-both.c,1.34,0.19,299.00,699.00,699.00,299.00,299.00
array-insert-last.c,0.7,0.23,299.00,699.00,699.00,299.00,299.00
array-partition-ver-lomuto.c,3.59,299.00,299.00,699.00,699.00,299.00,299.00
array-sorted-find.c,0.26,0.11,0.27,699.00,699.00,14.68,299.00
array-reverse-bwd.c,0.89,0.16,5.48,699.00,699.00,299.00,0.19
array-selection-sort-ver-1.c,2.89,299.00,299.00,699.00,699.00,299.00,299.00
array-max-both.c,1.09,299.00,2.49,699.00,699.00,299.00,299.00
array-copy-bwd.c,0.37,0.16,6.0,699.00,699.00,299.00,299.00
array-insert-first.c,0.67,0.36,299.00,699.00,699.00,299.00,299.00
array-insertion-sort-ver-1.c,1.26,2.33,299.00,699.00,699.00,299.00,299.00
array-find-bwd.c,0.88,0.12,0.2,699.00,699.00,10.1,299.00
array-min-both.c,0.96,4.72,0.91,699.00,699.00,299.00,299.00
array-bubble-sort-fwd.c,1.25,0.29,79.51,699.00,699.00,299.00,299.00
array-sorted-find-strong-spec.c,2.28,299.00,299.00,699.00,699.00,299.00,299.00
array-bubble-sort-bwd.c,1.13,0.17,299.00,699.00,699.00,299.00,299.00
array-find-fwd.c,0.41,0.13,0.19,0.18,0.2,9.84,299.00
array-copy-fwd.c,0.4,0.13,1.18,0.15,0.17,299.00,0.18
array-find-strong-spec-both.c,11.94,299.00,253.2,699.00,699.00,299.00,299.00
array-reverse-fwd.c,0.85,0.13,5.76,0.15,299.00,299.00,0.19
array-argmax-bwd.c,0.93,0.13,0.98,699.00,699.00,299.00,299.00
array-init-0-bwd.c,0.66,0.14,1.42,699.00,699.00,299.00,299.00
array-reverse-both.c,7.38,0.27,299.00,699.00,699.00,299.00,299.00
array-selection-sort-ver-2.c,3.81,299.00,299.00,699.00,699.00,299.00,699.00
array-compare-bwd.c,0.54,0.13,1.78,699.00,699.00,299.00,299.00
array-min-bwd.c,0.4,0.12,299.00,699.00,699.00,299.00,299.00
array-insertion-sort-ver-2.c,2.96,0.51,299.00,699.00,699.00,299.00,299.00
array-subarray.c,299.00,299.00,299.00,699.00,699.00,299.00,299.00
array-min-fwd.c,0.43,0.12,0.79,0.16,0.17,299.00,0.23
array-compare-fwd.c,0.53,0.13,0.89,0.18,0.2,299.00,299.00
array-init-0-fwd.c,0.56,0.12,0.38,0.13,0.14,27.46,0.15
array-argmax-fwd.c,1.74,0.12,2.3,699.00,699.00,299.00,0.2
array-init-i-fwd.c,0.84,0.12,4.56,0.13,0.14,299.00,0.19
array-init-i-bwd.c,1.05,0.12,9.83,699.00,699.00,299.00,0.99
array-init-i-both.c,2.52,0.26,299.00,699.00,699.00,299.00,299.00
array-copy-fwd-rec.c,1.45,24.72,699.00,699.00,699.00,299.00,699.00
array-copy-both-rec.c,2.44,299.00,699.00,699.00,699.00,299.00,699.00
array-max-both-rec.c,1.24,299.00,699.00,699.00,699.00,228.15,699.00
array-find-strong-spec-both-rec.c,3.63,299.00,699.00,699.00,699.00,299.00,699.00
array-init-0-bwd-rec.c,1.42,299.00,699.00,699.00,699.00,299.00,699.00
array-insert-last-rec.c,1.29,299.00,699.00,699.00,699.00,299.00,699.00
array-partial-init-0-bwd-rec.c,3.15,299.00,699.00,699.00,699.00,299.00,699.00
array-bubble-sort-fwd-rec.c,1.76,0.21,699.00,699.00,699.00,299.00,699.00
array-compare-bwd-rec.c,0.93,0.16,699.00,699.00,699.00,299.00,699.00
array-quick-sort.c,12.26,299.00,699.00,699.00,699.00,299.00,699.00
array-argmin-fwd-rec.c,2.65,0.14,699.00,699.00,699.00,299.00,699.00
array-min-bwd-rec.c,0.6,299.00,699.00,699.00,699.00,299.00,699.00
array-find-fwd-rec.c,1.68,0.17,699.00,699.00,699.00,33.06,699.00
array-find-strong-spec-fwd-rec.c,3.15,299.00,699.00,699.00,699.00,299.00,699.00
array-insertion-sort-ver-rec-without-insert.c,0.84,299.00,699.00,699.00,699.00,299.00,699.00
array-max-fwd-rec.c,0.48,0.13,699.00,699.00,699.00,299.00,699.00
array-argmax-bwd-rec.c,1.75,299.00,699.00,699.00,699.00,299.00,699.00
array-argmin-both-rec.c,2.19,299.00,699.00,699.00,699.00,299.00,699.00
array-compare-both-rec.c,1.14,299.00,699.00,699.00,699.00,299.00,699.00
array-insertion-sort-ver-rec.c,3.88,1.78,699.00,699.00,699.00,299.00,699.00
array-find-strong-spec-bwd-rec.c,3.68,299.00,699.00,699.00,699.00,299.00,699.00
array-init-0-both-rec.c,2.84,299.00,699.00,699.00,699.00,299.00,699.00
array-find-bwd-rec.c,1.16,0.13,699.00,699.00,699.00,20.72,699.00
array-min-fwd-rec.c,0.48,0.14,699.00,699.00,699.00,299.00,699.00
array-argmin-bwd-rec.c,1.92,299.00,699.00,699.00,699.00,299.00,699.00
array-min-both-rec.c,1.98,299.00,699.00,699.00,699.00,299.00,699.00
array-argmax-fwd-rec.c,1.83,0.15,699.00,699.00,699.00,299.00,699.00
array-max-bwd-rec.c,0.62,0.23,699.00,699.00,699.00,299.00,699.00
array-find-both-rec.c,0.87,0.17,699.00,699.00,699.00,133.73,699.00
array-copy-bwd-rec.c,1.72,299.00,699.00,699.00,699.00,299.00,699.00
array-init-0-fwd-rec.c,1.22,299.00,699.00,699.00,699.00,299.00,699.00
array-bubble-sort-bwd-rec.c,1.64,0.21,699.00,699.00,699.00,299.00,699.00
array-quick-sort-without-partition.c,1.32,299.00,699.00,699.00,699.00,299.00,699.00
array-compare-fwd-rec.c,0.82,0.16,699.00,699.00,699.00,299.00,699.00
array-argmax-both-rec.c,2.7,299.00,699.00,699.00,699.00,299.00,699.00
array-partial-init-0-fwd-rec.c,11.22,299.00,699.00,699.00,699.00,299.00,699.00
array-insert-first-rec.c,1.32,299.00,699.00,699.00,699.00,299.00,699.00
array-argmax-both-mutual-rec.c,10.31,299.00,699.00,699.00,699.00,299.00,699.00
array-argmin-both-mutual-rec.c,8.68,299.00,699.00,699.00,699.00,299.00,699.00
array-compare-both-mutual-rec.c,7.06,299.00,699.00,699.00,699.00,299.00,699.00
array-find-both-mutual-rec.c,3.13,0.33,699.00,699.00,699.00,43.71,699.00
array-find-strong-spec-both-mutual-rec.c,20.18,299.00,699.00,699.00,699.00,299.00,699.00
array-init-0-both-mutual-rec.c,10.55,299.00,699.00,699.00,699.00,299.00,699.00
array-max-both-mutual-rec.c,4.43,299.00,699.00,699.00,699.00,299.00,699.00
array-min-both-mutual-rec.c,5.47,299.00,699.00,699.00,699.00,299.00,699.00

